A nonlinear theory for fibre-reinforced magneto-elastic rods

We derive a model for the finite motion of a magneto-elastic rod reinforced with isotropic (spherical) or anisotropic (ellipsoidal) inclusions. The particles are assumed weakly and uniformly magnetised, rigid and firmly embedded into the elastomeric matrix. We deduce closed form expressions of the quasi-static motion of the rod in terms of the external magnetic field and of the body forces. The dependences of the motion on the shape of the inclusions, their orientation, their anisotropic magnetic properties and the Young modulus of the matrix are analysed and discussed. Two case studies are presented in which the rod is used as an actuator suspended in a cantilever configuration. This work can foster new applications in the field of soft-actuators.

==> figs/StreamPlot1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'StreamPlot1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{406bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80295567)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{StreamPlot1.pdf}}%
    \put(0.18541337,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.20758085,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.010}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{StreamPlot1.pdf}}%
    \put(0.35840865,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.38057613,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.005}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{StreamPlot1.pdf}}%
    \put(0.54248768,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.000}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{StreamPlot1.pdf}}%
    \put(0.71548298,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.005}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{StreamPlot1.pdf}}%
    \put(0.88847825,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.010}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{StreamPlot1.pdf}}%
    \put(0.08128079,0.17929504){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.10344828,0.17929504){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.02}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{StreamPlot1.pdf}}%
    \put(0.08128079,0.31587904){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.10344828,0.31587904){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.01}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{StreamPlot1.pdf}}%
    \put(0.10344828,0.45246305){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.00}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{StreamPlot1.pdf}}%
    \put(0.10344828,0.58904707){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.01}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{StreamPlot1.pdf}}%
    \put(0.10344828,0.72563106){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.02}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{StreamPlot1.pdf}}%
    \put(0.56668365,0.06275976){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vartheta_1$}}}%
    \put(0.08331598,0.44827947){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\vartheta_1'$}}}}%
  \end{picture}%
\endgroup%


==> figs/StreamPlot_high.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'StreamPlot_high.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{406bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83497537)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{StreamPlot_high.pdf}}%
    \put(0.16650699,0.09384236){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.18867448,0.09384236){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{StreamPlot_high.pdf}}%
    \put(0.35265005,0.09384236){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.37481754,0.09384236){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{StreamPlot_high.pdf}}%
    \put(0.54987685,0.09384236){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{StreamPlot_high.pdf}}%
    \put(0.7360199,0.09384236){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{StreamPlot_high.pdf}}%
    \put(0.92216296,0.09384236){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{StreamPlot_high.pdf}}%
    \put(0.08128079,0.17089032){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.10344828,0.17089032){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{StreamPlot_high.pdf}}%
    \put(0.08128079,0.31980475){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.10344828,0.31980475){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{StreamPlot_high.pdf}}%
    \put(0.10344828,0.46871921){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{StreamPlot_high.pdf}}%
    \put(0.10344828,0.61763365){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{StreamPlot_high.pdf}}%
    \put(0.10344828,0.7665481){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{StreamPlot_high.pdf}}%
    \put(0.52692624,0.05877254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vartheta_0$}}}%
    \put(0.08813795,0.4435863){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\kappa_0$}}}}%
  \end{picture}%
\endgroup%


==> figs/StreamPlotth13.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'StreamPlotth13.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{406bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80295567)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{StreamPlotth13.pdf}}%
    \put(0.18541337,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.20758085,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.010}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{StreamPlotth13.pdf}}%
    \put(0.35840865,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.38057613,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.005}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{StreamPlotth13.pdf}}%
    \put(0.54248768,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.000}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{StreamPlotth13.pdf}}%
    \put(0.71548298,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.005}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{StreamPlotth13.pdf}}%
    \put(0.88847825,0.09334975){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.010}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{StreamPlotth13.pdf}}%
    \put(0.08128079,0.17929504){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.10344828,0.17929504){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.02}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{StreamPlotth13.pdf}}%
    \put(0.08128079,0.31587904){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{-}}}%
    \put(0.10344828,0.31587904){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.01}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{StreamPlotth13.pdf}}%
    \put(0.10344828,0.45246305){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.00}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{StreamPlotth13.pdf}}%
    \put(0.10344828,0.58904707){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.01}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{StreamPlotth13.pdf}}%
    \put(0.10344828,0.72563106){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.02}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{StreamPlotth13.pdf}}%
    \put(0.56849261,0.0610246){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vartheta_1$}}}%
    \put(0.08338982,0.44983){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\vartheta'_1$}}}}%
  \end{picture}%
\endgroup%


==> figs/betas0chi.dat <==
2.7756e-17,0.024994,0.049954,0.074846,0.099636,0.12429,0.14878,0.17308,0.19715,0.22098,0.24453,0.26779,0.29074,0.31335,0.33562,0.35753,0.37906,0.40022,0.42099,0.44137,0.46135,0.48094,0.50012,0.51891,0.5373,0.5553,0.57291,0.59013,0.60698,0.62344,0.63954,0.65527,0.67065,0.68568,0.70037,0.71473,0.72875,0.74246,0.75586,0.76895,0.78175,0.79426,0.80648,0.81843,0.83012,0.84154,0.85271,0.86364,0.87432,0.88477,0.895,0.905,0.91479,0.92437,0.93374,0.94292,0.9519,0.9607,0.96931,0.97775,0.98602,0.99411,1.002,1.0098,1.0174,1.0249,1.0322,1.0394,1.0464,1.0533,1.0601,1.0668,1.0733,1.0797,1.0859,1.0921,1.0981,1.1041,1.1099,1.1156,1.1212,1.1268,1.1322,1.1375,1.1427,1.1479,1.1529,1.1579,1.1628,1.1676,1.1723,1.1769,1.1815,1.186,1.1904,1.1947,1.199,1.2032,1.2073,1.2114,1.2154,1.2193,1.2232,1.227,1.2308,1.2344,1.2381,1.2417,1.2452,1.2487,1.2521,1.2555,1.2588,1.2621,1.2653,1.2685,1.2716,1.2747,1.2777,1.2807,1.2837,1.2866,1.2895,1.2923,1.2951,1.2979,1.3006,1.3033,1.3059,1.3085,1.3111,1.3136,1.3161,1.3186,1.321,1.3234,1.3258,1.3281,1.3304,1.3327,1.335,1.3372,1.3394,1.3415,1.3437,1.3458,1.3479,1.3499,1.3519,1.3539,1.3559,1.3579,1.3598,1.3617,1.3636,1.3655,1.3673,1.3691,1.3709,1.3727,1.3744,1.3762,1.3779,1.3796,1.3812,1.3829,1.3845,1.3861,1.3877,1.3893,1.3908,1.3924,1.3939,1.3954,1.3969,1.3984,1.3998,1.4013,1.4027,1.4041,1.4055,1.4068,1.4082,1.4095,1.4109,1.4122,1.4135,1.4148,1.416,1.4173,1.4185,1.4198,1.421,1.4222,1.4234,1.4246,1.4257,1.4269,1.428,1.4292,1.4303,1.4314,1.4325,1.4336,1.4346,1.4357,1.4368,1.4378,1.4388,1.4399,1.4409,1.4419,1.4429,1.4438,1.4448,1.4458,1.4467,1.4477,1.4486,1.4495,1.4504,1.4513,1.4522,1.4531,1.454,1.4549,1.4557,1.4566,1.4574,1.4583,1.4591,1.4599,1.4607,1.4615,1.4623,1.4631,1.4639,1.4647,1.4654,1.4662,1.467,1.4677,1.4684,1.4692,1.4699,1.4706,1.4713,1.472,1.4727,1.4734,1.4741,1.4748,1.4755,1.4761,1.4768,1.4775,1.4781,1.4788,1.4794,1.48,1.4807,1.4813,1.4819,1.4825,1.4831,1.4837,1.4843,1.4849,1.4855,1.4861,1.4867,1.4872,1.4878,1.4884,1.4889,1.4895,1.49,1.4906,1.4911,1.4916,1.4922,1.4927,1.4932,1.4937,1.4942,1.4947,1.4952,1.4957,1.4962,1.4967,1.4972,1.4977,1.4982,1.4986,1.4991,1.4996,1.5,1.5005,1.5009,1.5014,1.5018,1.5023,1.5027,1.5032,1.5036,1.504,1.5044,1.5049,1.5053,1.5057,1.5061,1.5065,1.5069,1.5073,1.5077,1.5081,1.5085,1.5089,1.5093,1.5097,1.5101,1.5104,1.5108,1.5112,1.5116,1.5119,1.5123,1.5127,1.513,1.5134,1.5137,1.5141,1.5144,1.5148,1.5151,1.5155,1.5158,1.5161,1.5165,1.5168,1.5171,1.5174,1.5178,1.5181,1.5184,1.5187,1.519,1.5193,1.5196,1.5199,1.5202,1.5205,1.5208,1.5211,1.5214,1.5217,1.522,1.5223,1.5226,1.5229,1.5232,1.5234,1.5237,1.524,1.5243,1.5245,1.5248,1.5251,1.5253,1.5256,1.5259,1.5261,1.5264,1.5266,1.5269,1.5272,1.5274,1.5277,1.5279,1.5281,1.5284,1.5286,1.5289,1.5291,1.5294,1.5296,1.5298,1.5301,1.5303,1.5305,1.5307,1.531,1.5312,1.5314,1.5316,1.5319,1.5321,1.5323,1.5325,1.5327,1.5329,1.5331,1.5334,1.5336,1.5338,1.534,1.5342,1.5344,1.5346,1.5348,1.535,1.5352,1.5354,1.5356,1.5358,1.536,1.5361,1.5363,1.5365,1.5367,1.5369,1.5371,1.5373,1.5374,1.5376,1.5378,1.538,1.5382,1.5383,1.5385,1.5387,1.5389,1.539,1.5392,1.5394,1.5395,1.5397,1.5399,1.54,1.5402,1.5404,1.5405,1.5407,1.5408,1.541,1.5412,1.5413,1.5415,1.5416,1.5418,1.5419,1.5421,1.5422,1.5424,1.5425,1.5427,1.5428,1.543,1.5431,1.5433,1.5434,1.5435,1.5437,1.5438,1.544,1.5441,1.5442,1.5444,1.5445,1.5447,1.5448,1.5449,1.5451,1.5452,1.5453,1.5455,1.5456,1.5457,1.5458,1.546,1.5461,1.5462,1.5463,1.5465,1.5466,1.5467,1.5468,1.547,1.5471,1.5472,1.5473,1.5474,1.5475,1.5477,1.5478,1.5479,1.548,1.5481,1.5482,1.5484,1.5485
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,-3.4686,-3.4291,-3.403,-3.3824,-3.3651,-3.3501,-3.3367,-3.3247,-3.3138,-3.3037,-3.2944,-3.2857,-3.2776,-3.27,-3.2629,-3.2562,-3.2499,-3.2439,-3.2382,-3.2329,-3.2278,-3.2229,-3.2183,-3.2139,-3.2098,-3.2058,-3.202,-3.1984,-3.195,-3.1917,-3.1885,-3.1856,-3.1827,-3.18,-3.1774,-3.175,-3.1726,-3.1704,-3.1683,-3.1663,-3.1644,-3.1625,-3.1608,-3.1592,-3.1577,-3.1562,-3.1548,-3.1535,-3.1523,-3.1512,-3.1501,-3.1491,-3.1482,-3.1474,-3.1466,-3.1458,-3.1452,-3.1446,-3.144,-3.1436,-3.1431,-3.1428,-3.1424,-3.1422,-3.142,-3.1418,-3.1417,-3.1416,-3.1416,-3.1416,-3.1417,-3.1418,-3.1419,-3.1421,-3.1424,-3.1426,-3.143,-3.1433,-3.1437,-3.1441,-3.1446,-3.1451,-3.1456,-3.1462,-3.1468,-3.1474,-3.1481,-3.1488,-3.1495,-3.1502,-3.151,-3.1518,-3.1527,-3.1535,-3.1544,-3.1554,-3.1563,-3.1573,-3.1583,-3.1593,-3.1603,-3.1614,-3.1625,-3.1636,-3.1648,-3.1659,-3.1671,-3.1683,-3.1695,-3.1708,-3.172,-3.1733,-3.1746,-3.1759,-3.1773,-3.1786,-3.18,-3.1814,-3.1828,-3.1842,-3.1857,-3.1871,-3.1886,-3.1901,-3.1916,-3.1931,-3.1947,-3.1962,-3.1978,-3.1993,-3.2009,-3.2025,-3.2041,-3.2058,-3.2074,-3.2091,-3.2107,-3.2124,-3.2141,-3.2158,-3.2175,-3.2192,-3.221,-3.2227,-3.2244,-3.2262,-3.228,-3.2298,-3.2315,-3.2333,-3.2351,-3.237,-3.2388,-3.2406,-3.2424,-3.2443,-3.2461,-3.248,-3.2499,-3.2518,-3.2536,-3.2555,-3.2574,-3.2593,-3.2612,-3.2631,-3.2651,-3.267,-3.2689,-3.2709,-3.2728,-3.2747,-3.2767,-3.2786,-3.2806,-3.2826,-3.2845,-3.2865,-3.2885,-3.2905,-3.2925,-3.2945,-3.2964,-3.2984,-3.3004,-3.3024,-3.3045,-3.3065,-3.3085,-3.3105,-3.3125,-3.3145,-3.3165,-3.3186,-3.3206,-3.3226,-3.3247,-3.3267,-3.3287,-3.3308,-3.3328,-3.3348,-3.3369,-3.3389,-3.341,-3.343,-3.345,-3.3471,-3.3491,-3.3512,-3.3532,-3.3553,-3.3573,-3.3594,-3.3614,-3.3635,-3.3655,-3.3676,-3.3696,-3.3717,-3.3737,-3.3758,-3.3778,-3.3799,-3.3819,-3.384,-3.386,-3.3881,-3.3901,-3.3922,-3.3942,-3.3963,-3.3983,-3.4004,-3.4024,-3.4045,-3.4065,-3.4085,-3.4106,-3.4126,-3.4146,-3.4167,-3.4187,-3.4207,-3.4228,-3.4248,-3.4268,-3.4289,-3.4309,-3.4329,-3.4349,-3.437,-3.439,-3.441,-3.443,-3.445,-3.447,-3.449,-3.451,-3.453,-3.455,-3.457,-3.459,-3.461,-3.463,-3.465,-3.467,-3.469,-3.471,-3.473,-3.4749,-3.4769,-3.4789,-3.4809,-3.4828,-3.4848,-3.4868,-3.4887,-3.4907,-3.4927,-3.4946,-3.4966,-3.4985,-3.5005,-3.5024,-3.5043,-3.5063,-3.5082,-3.5101,-3.5121,-3.514,-3.5159,-3.5178,-3.5198
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,-3.5832,-3.6272,-3.6579,-3.683,-3.7047,-3.7242,-3.742,-3.7585,-3.7739,-3.7884,-3.8021,-3.8152,-3.8277,-3.8396,-3.8511,-3.8622,-3.8729,-3.8832,-3.8933,-3.903,-3.9124,-3.9216,-3.9305,-3.9392,-3.9477,-3.9559,-3.964,-3.9719,-3.9796,-3.9872,-3.9946,-4.0018,-4.0089,-4.0159,-4.0227,-4.0294,-4.0359,-4.0424,-4.0487,-4.0549,-4.0611,-4.0671,-4.073,-4.0788,-4.0845,-4.0901,-4.0957,-4.1011,-4.1065,-4.1118,-4.117,-4.1221,-4.1272,-4.1322,-4.1371,-4.142,-4.1467,-4.1515,-4.1561,-4.1607,-4.1652,-4.1697,-4.1741,-4.1784,-4.1827,-4.187,-4.1912,-4.1953,-4.1994,-4.2034,-4.2074,-4.2113,-4.2152,-4.2191,-4.2229,-4.2266,-4.2303,-4.234,-4.2376,-4.2412,-4.2448,-4.2483,-4.2517,-4.2552,-4.2585,-4.2619,-4.2652,-4.2685,-4.2717,-4.2749,-4.2781,-4.2813,-4.2844,-4.2874,-4.2905,-4.2935,-4.2965,-4.2994,-4.3024,-4.3052,-4.3081,-4.3109,-4.3138,-4.3165,-4.3193,-4.322,-4.3247,-4.3274,-4.33,-4.3326,-4.3352,-4.3378,-4.3404,-4.3429,-4.3454,-4.3479,-4.3503,-4.3527,-4.3551,-4.3575,-4.3599,-4.3622,-4.3645,-4.3668,-4.3691,-4.3714,-4.3736,-4.3758,-4.378,-4.3802,-4.3824,-4.3845,-4.3866,-4.3887,-4.3908,-4.3929,-4.3949,-4.397,-4.399,-4.401,-4.403,-4.4049,-4.4069,-4.4088,-4.4107,-4.4126,-4.4145,-4.4164,-4.4182,-4.42,-4.4219,-4.4237,-4.4255,-4.4272,-4.429,-4.4307,-4.4325,-4.4342,-4.4359,-4.4376,-4.4393,-4.4409,-4.4426,-4.4442,-4.4458,-4.4475,-4.449,-4.4506,-4.4522,-4.4538,-4.4553,-4.4569,-4.4584,-4.4599,-4.4614,-4.4629,-4.4644,-4.4658,-4.4673,-4.4687,-4.4702,-4.4716,-4.473,-4.4744,-4.4758,-4.4772,-4.4786,-4.4799,-4.4813,-4.4826,-4.4839,-4.4853,-4.4866,-4.4879,-4.4892,-4.4905,-4.4917,-4.493,-4.4942,-4.4955,-4.4967,-4.498,-4.4992,-4.5004,-4.5016,-4.5028,-4.504,-4.5051,-4.5063,-4.5075,-4.5086,-4.5098,-4.5109,-4.512,-4.5131,-4.5142,-4.5153,-4.5164,-4.5175,-4.5186,-4.5197,-4.5207,-4.5218,-4.5229,-4.5239,-4.5249,-4.526,-4.527,-4.528,-4.529,-4.53,-4.531,-4.532,-4.533,-4.5339,-4.5349,-4.5359,-4.5368,-4.5378,-4.5387,-4.5396,-4.5406,-4.5415,-4.5424,-4.5433,-4.5442,-4.5451,-4.546,-4.5469,-4.5478,-4.5487,-4.5495,-4.5504,-4.5513,-4.5521,-4.553,-4.5538,-4.5546,-4.5555,-4.5563,-4.5571,-4.5579,-4.5587,-4.5595,-4.5603,-4.5611,-4.5619,-4.5627,-4.5635,-4.5642,-4.565,-4.5658,-4.5665,-4.5673,-4.568,-4.5688,-4.5695,-4.5703,-4.571,-4.5717,-4.5724,-4.5732,-4.5739,-4.5746,-4.5753,-4.576,-4.5767,-4.5774,-4.578,-4.5787,-4.5794,-4.5801,-4.5807,-4.5814


==> figs/betas10chi.dat <==
-1.5379e-26,0.0024429,0.0048858,0.0073287,0.0097717,0.012215,0.014658,0.017101,0.019544,0.021987,0.024431,0.026874,0.029318,0.031762,0.034206,0.03665,0.039094,0.041538,0.043983,0.046428,0.048873,0.051318,0.053764,0.05621,0.058656,0.061102,0.063549,0.065995,0.068443,0.07089,0.073338,0.075786,0.078235,0.080684,0.083133,0.085583,0.088033,0.090483,0.092934,0.095386,0.097837,0.10029,0.10274,0.1052,0.10765,0.1101,0.11256,0.11501,0.11747,0.11993,0.12238,0.12484,0.1273,0.12976,0.13222,0.13468,0.13714,0.1396,0.14206,0.14452,0.14699,0.14945,0.15191,0.15438,0.15685,0.15931,0.16178,0.16425,0.16672,0.16919,0.17166,0.17413,0.1766,0.17907,0.18155,0.18402,0.1865,0.18898,0.19145,0.19393,0.19641,0.19889,0.20137,0.20385,0.20634,0.20882,0.21131,0.21379,0.21628,0.21877,0.22126,0.22375,0.22624,0.22873,0.23122,0.23372,0.23621,0.23871,0.24121,0.24371,0.24621,0.24871,0.25121,0.25372,0.25622,0.25873,0.26124,0.26375,0.26626,0.26877,0.27128,0.27379,0.27631,0.27883,0.28134,0.28386,0.28638,0.28891,0.29143,0.29395,0.29648,0.29901,0.30154,0.30407,0.3066,0.30913,0.31167,0.31421,0.31674,0.31928,0.32183,0.32437,0.32691,0.32946,0.33201,0.33456,0.33711,0.33966,0.34221,0.34477,0.34733,0.34989,0.35245,0.35501,0.35757,0.36014,0.36271,0.36528,0.36785,0.37042,0.373,0.37558,0.37815,0.38074,0.38332,0.3859,0.38849,0.39108,0.39367,0.39626,0.39885,0.40145,0.40405,0.40665,0.40925,0.41185,0.41446,0.41707,0.41968,0.42229,0.42491,0.42752,0.43014,0.43276,0.43539,0.43801,0.44064,0.44327,0.4459,0.44854,0.45117,0.45381,0.45645,0.45909,0.46174,0.46439,0.46704,0.46969,0.47235,0.475,0.47766,0.48032,0.48299,0.48565,0.48832,0.491,0.49367,0.49635,0.49903,0.50171,0.50439,0.50708,0.50977,0.51246,0.51515,0.51785,0.52055,0.52325,0.52596,0.52866,0.53137,0.53409,0.5368,0.53952,0.54224,0.54496,0.54769,0.55042,0.55315,0.55589,0.55862,0.56136,0.56411,0.56685,0.5696,0.57235,0.57511,0.57786,0.58062,0.58339,0.58615,0.58892,0.59169,0.59447,0.59724,0.60002,0.60281,0.60559,0.60838,0.61118,0.61397,0.61677,0.61957,0.62238,0.62518,0.62799,0.63081,0.63363,0.63645,0.63927,0.64209,0.64492,0.64776,0.65059,0.65343,0.65627,0.65912,0.66197,0.66482,0.66767,0.67053,0.67339,0.67625,0.67912,0.68199,0.68486,0.68774,0.69062,0.6935,0.69639,0.69928,0.70217,0.70507,0.70797,0.71087,0.71378,0.71669,0.7196,0.72251,0.72543,0.72835,0.73128,0.73421,0.73714,0.74007,0.74301,0.74595,0.7489,0.75184,0.7548,0.75775,0.76071,0.76367,0.76663,0.7696,0.77257,0.77554,0.77851,0.78149,0.78447,0.78746,0.79045,0.79344,0.79643,0.79943,0.80243,0.80543,0.80844,0.81145,0.81446,0.81747,0.82049,0.82351,0.82653,0.82956,0.83258,0.83562,0.83865,0.84168,0.84472,0.84776,0.85081,0.85385,0.8569,0.85995,0.86301,0.86606,0.86912,0.87218,0.87524,0.87831,0.88137,0.88444,0.88751,0.89059,0.89366,0.89674,0.89981,0.90289,0.90597,0.90906,0.91214,0.91523,0.91831,0.9214,0.92449,0.92758,0.93067,0.93376,0.93686,0.93995,0.94305,0.94614,0.94924,0.95233,0.95543,0.95853,0.96163,0.96472,0.96782,0.97092,0.97401,0.97711,0.98021,0.9833,0.9864,0.98949,0.99259,0.99568,0.99877,1.0019,1.0049,1.008,1.0111,1.0142,1.0173,1.0204,1.0234,1.0265,1.0296,1.0327,1.0357,1.0388,1.0419,1.0449,1.048,1.051,1.0541,1.0571,1.0602,1.0632,1.0662,1.0693,1.0723,1.0753,1.0783,1.0813,1.0843,1.0873,1.0903,1.0933,1.0963,1.0993,1.1022,1.1052,1.1081,1.1111,1.114,1.117,1.1199,1.1228,1.1257,1.1286,1.1315,1.1344,1.1373,1.1402,1.143,1.1459,1.1487,1.1516,1.1544,1.1572,1.16,1.1628,1.1656,1.1684,1.1712,1.1739,1.1767,1.1794,1.1821,1.1849,1.1876,1.1903,1.1929,1.1956,1.1983,1.2009,1.2036,1.2062,1.2088,1.2114,1.214,1.2165,1.2191,1.2217,1.2242,1.2267,1.2292,1.2317,1.2342,1.2367,1.2391,1.2416,1.244,1.2464,1.2488,1.2512,1.2536,1.2559,1.2583,1.2606,1.2629,1.2652,1.2675,1.2698,1.272,1.2743,1.2765,1.2787,1.2809,1.2831,1.2853,1.2874,1.2896,1.2917,1.2938,1.2959,1.298,1.3001,1.3021,1.3042,1.3062,1.3082,1.3102,1.3122,1.3142,1.3161,1.3181,1.32,1.3219,1.3238,1.3257,1.3275,1.3294,1.3312,1.3331,1.3349,1.3367,1.3385
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,-3.178,-3.1716,-3.1671,-3.1634,-3.1605,-3.158,-3.1558,-3.1539,-3.1522,-3.1508,-3.1495,-3.1483,-3.1473,-3.1464,-3.1456,-3.1449,-3.1443,-3.1437,-3.1432,-3.1428,-3.1425,-3.1422,-3.1419,-3.1417,-3.1415,-3.1414,-3.1413,-3.1413,-3.1413,-3.1413,-3.1414,-3.1415,-3.1417,-3.1418,-3.142,-3.1422,-3.1424,-3.1427,-3.143,-3.1433,-3.1436,-3.1439,-3.1443,-3.1447,-3.1451,-3.1455,-3.146,-3.1464,-3.1469,-3.1474,-3.1479,-3.1484,-3.149,-3.1495,-3.1501,-3.1506,-3.1512,-3.1518,-3.1524,-3.153,-3.1537,-3.1543,-3.155,-3.1556,-3.1563,-3.157,-3.1577,-3.1584,-3.1591,-3.1598,-3.1605,-3.1613,-3.162,-3.1628,-3.1635,-3.1643,-3.1651,-3.1659,-3.1667,-3.1675,-3.1683,-3.1691,-3.1699,-3.1708,-3.1716,-3.1724,-3.1733,-3.1742,-3.175,-3.1759,-3.1768,-3.1776,-3.1785,-3.1794,-3.1803,-3.1812,-3.1821,-3.183,-3.184,-3.1849,-3.1858,-3.1867,-3.1877,-3.1886,-3.1896,-3.1905,-3.1915,-3.1924,-3.1934,-3.1944,-3.1953,-3.1963,-3.1973,-3.1983,-3.1992,-3.2002,-3.2012,-3.2022,-3.2032,-3.2042,-3.2053,-3.2063,-3.2073,-3.2083,-3.2093,-3.2103,-3.2114,-3.2124,-3.2134,-3.2145,-3.2155,-3.2166,-3.2176,-3.2186,-3.2197,-3.2208,-3.2218,-3.2229,-3.2239,-3.225,-3.226,-3.2271,-3.2282,-3.2293,-3.2303,-3.2314,-3.2325,-3.2336,-3.2346,-3.2357,-3.2368,-3.2379,-3.239,-3.2401,-3.2412,-3.2423,-3.2434,-3.2445,-3.2456,-3.2467,-3.2478,-3.2489,-3.25,-3.2511,-3.2522,-3.2533,-3.2545,-3.2556,-3.2567,-3.2578,-3.2589,-3.2601,-3.2612,-3.2623,-3.2635,-3.2646,-3.2657,-3.2668,-3.268,-3.2691,-3.2703,-3.2714,-3.2725,-3.2737,-3.2748,-3.276,-3.2771,-3.2783,-3.2794,-3.2806,-3.2817,-3.2829,-3.284,-3.2852,-3.2863,-3.2875,-3.2886,-3.2898,-3.2909,-3.2921,-3.2933,-3.2944,-3.2956,-3.2968,-3.2979,-3.2991,-3.3003,-3.3014,-3.3026,-3.3038,-3.3049,-3.3061,-3.3073,-3.3085,-3.3096,-3.3108,-3.312,-3.3132,-3.3143,-3.3155,-3.3167,-3.3179,-3.319,-3.3202,-3.3214,-3.3226,-3.3238,-3.325,-3.3261,-3.3273,-3.3285,-3.3297,-3.3309,-3.3321,-3.3333,-3.3344,-3.3356,-3.3368,-3.338,-3.3392,-3.3404,-3.3416,-3.3428,-3.344,-3.3451,-3.3463,-3.3475,-3.3487,-3.3499,-3.3511,-3.3523,-3.3535,-3.3547,-3.3559,-3.3571,-3.3583,-3.3595,-3.3607,-3.3619,-3.3631,-3.3643,-3.3655,-3.3666,-3.3678,-3.369,-3.3702,-3.3714,-3.3726,-3.3738,-3.375,-3.3762,-3.3774,-3.3786,-3.3798,-3.381,-3.3822,-3.3834,-3.3846,-3.3858,-3.387,-3.3882,-3.3894,-3.3906,-3.3918,-3.393,-3.3942,-3.3954,-3.3966,-3.3978,-3.399,-3.4002,-3.4014,-3.4026,-3.4038,-3.405,-3.4062,-3.4074,-3.4086,-3.4098,-3.411,-3.4122,-3.4134,-3.4146,-3.4158,-3.417,-3.4182,-3.4194,-3.4206,-3.4218,-3.423,-3.4242,-3.4254,-3.4266,-3.4278,-3.429,-3.4301,-3.4313,-3.4325,-3.4337,-3.4349,-3.4361,-3.4373,-3.4385,-3.4397,-3.4409,-3.4421,-3.4433,-3.4445,-3.4457,-3.4469,-3.4481,-3.4493
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,-3.2245,-3.2347,-3.2431,-3.2505,-3.2573,-3.2636,-3.2696,-3.2753,-3.2808,-3.2861,-3.2912,-3.2962,-3.301,-3.3057,-3.3104,-3.3149,-3.3194,-3.3237,-3.328,-3.3323,-3.3365,-3.3406,-3.3447,-3.3487,-3.3527,-3.3566,-3.3605,-3.3644,-3.3682,-3.372,-3.3757,-3.3794,-3.3831,-3.3868,-3.3904,-3.394,-3.3976,-3.4012,-3.4047,-3.4083,-3.4118,-3.4152,-3.4187,-3.4221,-3.4255,-3.4289,-3.4323,-3.4357,-3.4391,-3.4424,-3.4457,-3.449,-3.4523,-3.4556,-3.4589,-3.4621,-3.4654,-3.4686,-3.4718,-3.475,-3.4782,-3.4814,-3.4846,-3.4877,-3.4909,-3.494,-3.4972,-3.5003,-3.5034,-3.5065,-3.5096,-3.5127,-3.5158,-3.5189,-3.5219,-3.525,-3.5281,-3.5311,-3.5341,-3.5372,-3.5402,-3.5432,-3.5462,-3.5492,-3.5522,-3.5552,-3.5582,-3.5612,-3.5642,-3.5671,-3.5701,-3.5731,-3.576,-3.579,-3.5819,-3.5848,-3.5878,-3.5907,-3.5936,-3.5965,-3.5994,-3.6024,-3.6053,-3.6082,-3.6111,-3.6139,-3.6168,-3.6197,-3.6226,-3.6255,-3.6283,-3.6312,-3.6341,-3.6369,-3.6398,-3.6426,-3.6455,-3.6483,-3.6512,-3.654,-3.6569,-3.6597,-3.6625,-3.6654,-3.6682,-3.671,-3.6738,-3.6766,-3.6794,-3.6823,-3.6851,-3.6879,-3.6907,-3.6935,-3.6963,-3.6991,-3.7018,-3.7046,-3.7074,-3.7102,-3.713,-3.7158,-3.7185,-3.7213,-3.7241,-3.7269,-3.7296,-3.7324,-3.7351,-3.7379,-3.7407,-3.7434,-3.7462,-3.7489,-3.7517,-3.7544,-3.7572,-3.7599,-3.7626,-3.7654,-3.7681,-3.7709,-3.7736,-3.7763,-3.7791,-3.7818,-3.7845,-3.7872,-3.7899,-3.7927,-3.7954,-3.7981,-3.8008,-3.8035,-3.8062,-3.8089,-3.8117,-3.8144,-3.8171,-3.8198,-3.8225,-3.8252,-3.8279,-3.8305,-3.8332,-3.8359,-3.8386,-3.8413,-3.844,-3.8467,-3.8493,-3.852,-3.8547,-3.8574,-3.8601,-3.8627,-3.8654,-3.8681,-3.8707,-3.8734,-3.8761,-3.8787,-3.8814,-3.884,-3.8867,-3.8893,-3.892,-3.8946,-3.8973,-3.8999,-3.9026,-3.9052,-3.9079,-3.9105,-3.9131,-3.9158,-3.9184,-3.921,-3.9236,-3.9263,-3.9289,-3.9315,-3.9341,-3.9368,-3.9394,-3.942,-3.9446,-3.9472,-3.9498,-3.9524,-3.955,-3.9576,-3.9602,-3.9628,-3.9654,-3.968,-3.9706,-3.9731,-3.9757,-3.9783,-3.9809,-3.9835,-3.986,-3.9886,-3.9912,-3.9937,-3.9963,-3.9989,-4.0014,-4.004,-4.0065,-4.0091,-4.0116,-4.0142,-4.0167,-4.0192,-4.0218,-4.0243,-4.0268,-4.0293,-4.0319,-4.0344,-4.0369,-4.0394,-4.0419,-4.0444,-4.0469,-4.0494,-4.0519,-4.0544,-4.0569,-4.0594,-4.0619,-4.0644,-4.0668,-4.0693,-4.0718,-4.0742,-4.0767,-4.0792,-4.0816,-4.0841,-4.0865,-4.089,-4.0914,-4.0938,-4.0963,-4.0987,-4.1011,-4.1035,-4.1059,-4.1084,-4.1108,-4.1132,-4.1156,-4.118,-4.1204,-4.1227,-4.1251,-4.1275,-4.1299,-4.1322,-4.1346,-4.137,-4.1393,-4.1417,-4.144,-4.1464,-4.1487,-4.151,-4.1533,-4.1557,-4.158,-4.1603,-4.1626,-4.1649,-4.1672,-4.1695,-4.1718,-4.1741,-4.1763,-4.1786,-4.1809,-4.1831,-4.1854,-4.1876,-4.1899,-4.1921,-4.1944,-4.1966,-4.1988,-4.201


==> figs/betas1chi.dat <==
2.457e-20,0.013522,0.027043,0.040559,0.05407,0.067572,0.081065,0.094547,0.10801,0.12147,0.1349,0.14832,0.16171,0.17508,0.18843,0.20174,0.21503,0.22829,0.24151,0.2547,0.26785,0.28095,0.29402,0.30705,0.32002,0.33295,0.34583,0.35866,0.37143,0.38415,0.39681,0.40941,0.42194,0.43441,0.44682,0.45915,0.47142,0.48361,0.49573,0.50777,0.51973,0.53162,0.54342,0.55514,0.56677,0.57831,0.58977,0.60114,0.61241,0.62359,0.63468,0.64567,0.65656,0.66736,0.67805,0.68865,0.69914,0.70953,0.71982,0.73,0.74008,0.75005,0.75992,0.76967,0.77933,0.78887,0.79831,0.80764,0.81686,0.82597,0.83498,0.84387,0.85266,0.86134,0.86992,0.87838,0.88674,0.89499,0.90314,0.91119,0.91912,0.92696,0.93469,0.94232,0.94984,0.95727,0.96459,0.97182,0.97894,0.98597,0.9929,0.99974,1.0065,1.0131,1.0197,1.0262,1.0325,1.0388,1.045,1.0511,1.0571,1.0631,1.0689,1.0747,1.0804,1.086,1.0915,1.097,1.1023,1.1076,1.1129,1.118,1.1231,1.1281,1.133,1.1379,1.1427,1.1474,1.152,1.1566,1.1612,1.1656,1.17,1.1744,1.1786,1.1829,1.187,1.1911,1.1952,1.1992,1.2031,1.207,1.2108,1.2146,1.2183,1.222,1.2256,1.2292,1.2327,1.2361,1.2396,1.243,1.2463,1.2496,1.2528,1.256,1.2592,1.2623,1.2654,1.2684,1.2714,1.2744,1.2773,1.2802,1.283,1.2859,1.2886,1.2914,1.2941,1.2967,1.2994,1.302,1.3045,1.3071,1.3096,1.312,1.3145,1.3169,1.3193,1.3216,1.3239,1.3262,1.3285,1.3307,1.3329,1.3351,1.3373,1.3394,1.3415,1.3436,1.3456,1.3477,1.3497,1.3516,1.3536,1.3555,1.3575,1.3593,1.3612,1.3631,1.3649,1.3667,1.3685,1.3702,1.372,1.3737,1.3754,1.3771,1.3787,1.3804,1.382,1.3836,1.3852,1.3868,1.3883,1.3899,1.3914,1.3929,1.3944,1.3959,1.3973,1.3988,1.4002,1.4016,1.403,1.4044,1.4057,1.4071,1.4084,1.4097,1.411,1.4123,1.4136,1.4149,1.4161,1.4174,1.4186,1.4198,1.421,1.4222,1.4234,1.4245,1.4257,1.4268,1.4279,1.4291,1.4302,1.4313,1.4323,1.4334,1.4345,1.4355,1.4366,1.4376,1.4386,1.4396,1.4406,1.4416,1.4426,1.4436,1.4445,1.4455,1.4464,1.4474,1.4483,1.4492,1.4501,1.451,1.4519,1.4528,1.4537,1.4545,1.4554,1.4562,1.4571,1.4579,1.4587,1.4595,1.4603,1.4611,1.4619,1.4627,1.4635,1.4643,1.465,1.4658,1.4666,1.4673,1.468,1.4688,1.4695,1.4702,1.4709,1.4716,1.4723,1.473,1.4737,1.4744,1.4751,1.4757,1.4764,1.477,1.4777,1.4783,1.479,1.4796,1.4802,1.4809,1.4815,1.4821,1.4827,1.4833,1.4839,1.4845,1.4851,1.4856,1.4862,1.4868,1.4874,1.4879,1.4885,1.489,1.4896,1.4901,1.4906,1.4912,1.4917,1.4922,1.4928,1.4933,1.4938,1.4943,1.4948,1.4953,1.4958,1.4963,1.4968,1.4972,1.4977,1.4982,1.4987,1.4991,1.4996,1.5001,1.5005,1.501,1.5014,1.5019,1.5023,1.5027,1.5032,1.5036,1.504,1.5045,1.5049,1.5053,1.5057,1.5061,1.5065,1.5069,1.5073,1.5077,1.5081,1.5085,1.5089,1.5093,1.5097,1.51,1.5104,1.5108,1.5112,1.5115,1.5119,1.5123,1.5126,1.513,1.5133,1.5137,1.514,1.5144,1.5147,1.5151,1.5154,1.5157,1.5161,1.5164,1.5167,1.5171,1.5174,1.5177,1.518,1.5183,1.5186,1.519,1.5193,1.5196,1.5199,1.5202,1.5205,1.5208,1.5211,1.5214,1.5217,1.522,1.5222,1.5225,1.5228,1.5231,1.5234,1.5236,1.5239,1.5242,1.5245,1.5247,1.525,1.5253,1.5255,1.5258,1.5261,1.5263,1.5266,1.5268,1.5271,1.5273,1.5276,1.5278,1.5281,1.5283,1.5286,1.5288,1.529,1.5293,1.5295,1.5297,1.53,1.5302,1.5304,1.5307,1.5309,1.5311,1.5313,1.5316,1.5318,1.532,1.5322,1.5324,1.5326,1.5328,1.5331,1.5333,1.5335,1.5337,1.5339,1.5341,1.5343,1.5345,1.5347,1.5349,1.5351,1.5353,1.5355,1.5357,1.5359,1.5361,1.5362,1.5364,1.5366,1.5368,1.537,1.5372,1.5374,1.5375,1.5377,1.5379,1.5381,1.5383,1.5384,1.5386,1.5388,1.5389,1.5391,1.5393,1.5395,1.5396,1.5398,1.5399,1.5401,1.5403,1.5404,1.5406,1.5408,1.5409,1.5411,1.5412,1.5414,1.5415,1.5417,1.5418,1.542,1.5422,1.5423,1.5424,1.5426,1.5427,1.5429,1.543,1.5432,1.5433,1.5435,1.5436,1.5437
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,-3.3771,-3.3491,-3.3292,-3.3131,-3.2996,-3.2878,-3.2774,-3.268,-3.2595,-3.2517,-3.2445,-3.2379,-3.2317,-3.2259,-3.2206,-3.2155,-3.2108,-3.2063,-3.2021,-3.1982,-3.1945,-3.1909,-3.1876,-3.1845,-3.1815,-3.1787,-3.176,-3.1735,-3.1711,-3.1689,-3.1667,-3.1647,-3.1628,-3.161,-3.1593,-3.1577,-3.1562,-3.1548,-3.1535,-3.1523,-3.1511,-3.1501,-3.1491,-3.1481,-3.1473,-3.1465,-3.1458,-3.1451,-3.1445,-3.144,-3.1435,-3.1431,-3.1427,-3.1424,-3.1422,-3.1419,-3.1418,-3.1417,-3.1416,-3.1416,-3.1416,-3.1417,-3.1418,-3.1419,-3.1421,-3.1423,-3.1426,-3.1429,-3.1432,-3.1436,-3.144,-3.1444,-3.1449,-3.1454,-3.146,-3.1465,-3.1471,-3.1478,-3.1484,-3.1491,-3.1498,-3.1505,-3.1513,-3.1521,-3.1529,-3.1537,-3.1546,-3.1555,-3.1564,-3.1573,-3.1583,-3.1593,-3.1603,-3.1613,-3.1623,-3.1634,-3.1645,-3.1656,-3.1667,-3.1679,-3.169,-3.1702,-3.1714,-3.1726,-3.1738,-3.1751,-3.1763,-3.1776,-3.1789,-3.1802,-3.1815,-3.1828,-3.1842,-3.1856,-3.1869,-3.1883,-3.1897,-3.1911,-3.1926,-3.194,-3.1955,-3.1969,-3.1984,-3.1999,-3.2014,-3.2029,-3.2045,-3.206,-3.2075,-3.2091,-3.2107,-3.2122,-3.2138,-3.2154,-3.217,-3.2186,-3.2203,-3.2219,-3.2235,-3.2252,-3.2268,-3.2285,-3.2302,-3.2318,-3.2335,-3.2352,-3.2369,-3.2386,-3.2403,-3.2421,-3.2438,-3.2455,-3.2473,-3.249,-3.2508,-3.2525,-3.2543,-3.2561,-3.2578,-3.2596,-3.2614,-3.2632,-3.265,-3.2668,-3.2686,-3.2704,-3.2722,-3.274,-3.2758,-3.2777,-3.2795,-3.2813,-3.2832,-3.285,-3.2869,-3.2887,-3.2906,-3.2924,-3.2943,-3.2961,-3.298,-3.2999,-3.3017,-3.3036,-3.3055,-3.3073,-3.3092,-3.3111,-3.313,-3.3149,-3.3168,-3.3187,-3.3205,-3.3224,-3.3243,-3.3262,-3.3281,-3.33,-3.3319,-3.3338,-3.3357,-3.3376,-3.3395,-3.3415,-3.3434,-3.3453,-3.3472,-3.3491,-3.351,-3.3529,-3.3548,-3.3567,-3.3586,-3.3606,-3.3625,-3.3644,-3.3663,-3.3682,-3.3701,-3.372,-3.374,-3.3759,-3.3778,-3.3797,-3.3816,-3.3835,-3.3855,-3.3874,-3.3893,-3.3912,-3.3931,-3.395,-3.3969,-3.3988,-3.4007,-3.4027,-3.4046,-3.4065,-3.4084,-3.4103,-3.4122,-3.4141,-3.416,-3.4179,-3.4198,-3.4217,-3.4236,-3.4255,-3.4274,-3.4293,-3.4312,-3.4331,-3.435,-3.4369,-3.4387,-3.4406,-3.4425,-3.4444,-3.4463,-3.4482,-3.45,-3.4519,-3.4538,-3.4557,-3.4575,-3.4594,-3.4613,-3.4631,-3.465,-3.4669,-3.4687,-3.4706,-3.4725,-3.4743,-3.4762,-3.478,-3.4799,-3.4817,-3.4836,-3.4854,-3.4873,-3.4891,-3.4909,-3.4928,-3.4946,-3.4964,-3.4983,-3.5001,-3.5019,-3.5037,-3.5056,-3.5074,-3.5092,-3.511
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,-3.5103,-3.5447,-3.571,-3.5934,-3.6133,-3.6313,-3.648,-3.6636,-3.6784,-3.6924,-3.7057,-3.7185,-3.7307,-3.7426,-3.754,-3.7651,-3.7758,-3.7862,-3.7963,-3.8062,-3.8158,-3.8252,-3.8344,-3.8433,-3.8521,-3.8607,-3.8691,-3.8773,-3.8854,-3.8933,-3.9011,-3.9087,-3.9162,-3.9236,-3.9308,-3.9379,-3.9449,-3.9518,-3.9586,-3.9653,-3.9719,-3.9784,-3.9847,-3.991,-3.9972,-4.0033,-4.0094,-4.0153,-4.0212,-4.0269,-4.0326,-4.0383,-4.0438,-4.0493,-4.0547,-4.06,-4.0653,-4.0705,-4.0757,-4.0807,-4.0858,-4.0907,-4.0956,-4.1004,-4.1052,-4.11,-4.1146,-4.1192,-4.1238,-4.1283,-4.1328,-4.1372,-4.1416,-4.1459,-4.1501,-4.1544,-4.1585,-4.1627,-4.1668,-4.1708,-4.1748,-4.1788,-4.1827,-4.1865,-4.1904,-4.1942,-4.1979,-4.2017,-4.2053,-4.209,-4.2126,-4.2162,-4.2197,-4.2232,-4.2267,-4.2301,-4.2335,-4.2369,-4.2402,-4.2435,-4.2468,-4.25,-4.2532,-4.2564,-4.2595,-4.2627,-4.2658,-4.2688,-4.2718,-4.2748,-4.2778,-4.2808,-4.2837,-4.2866,-4.2895,-4.2923,-4.2951,-4.2979,-4.3007,-4.3034,-4.3061,-4.3088,-4.3115,-4.3142,-4.3168,-4.3194,-4.322,-4.3245,-4.327,-4.3296,-4.332,-4.3345,-4.337,-4.3394,-4.3418,-4.3442,-4.3465,-4.3489,-4.3512,-4.3535,-4.3558,-4.3581,-4.3603,-4.3626,-4.3648,-4.367,-4.3691,-4.3713,-4.3734,-4.3756,-4.3777,-4.3798,-4.3818,-4.3839,-4.3859,-4.388,-4.39,-4.3919,-4.3939,-4.3959,-4.3978,-4.3998,-4.4017,-4.4036,-4.4054,-4.4073,-4.4092,-4.411,-4.4128,-4.4146,-4.4164,-4.4182,-4.42,-4.4218,-4.4235,-4.4252,-4.4269,-4.4286,-4.4303,-4.432,-4.4337,-4.4353,-4.437,-4.4386,-4.4402,-4.4418,-4.4434,-4.445,-4.4466,-4.4481,-4.4497,-4.4512,-4.4527,-4.4542,-4.4557,-4.4572,-4.4587,-4.4602,-4.4616,-4.4631,-4.4645,-4.4659,-4.4673,-4.4687,-4.4701,-4.4715,-4.4729,-4.4743,-4.4756,-4.477,-4.4783,-4.4796,-4.4809,-4.4822,-4.4835,-4.4848,-4.4861,-4.4874,-4.4886,-4.4899,-4.4911,-4.4924,-4.4936,-4.4948,-4.496,-4.4972,-4.4984,-4.4996,-4.5008,-4.502,-4.5031,-4.5043,-4.5054,-4.5066,-4.5077,-4.5088,-4.5099,-4.511,-4.5121,-4.5132,-4.5143,-4.5154,-4.5165,-4.5175,-4.5186,-4.5196,-4.5207,-4.5217,-4.5227,-4.5238,-4.5248,-4.5258,-4.5268,-4.5278,-4.5288,-4.5297,-4.5307,-4.5317,-4.5327,-4.5336,-4.5346,-4.5355,-4.5364,-4.5374,-4.5383,-4.5392,-4.5401,-4.541,-4.5419,-4.5428,-4.5437,-4.5446,-4.5455,-4.5464,-4.5472,-4.5481,-4.5489,-4.5498,-4.5506,-4.5515,-4.5523,-4.5532,-4.554,-4.5548,-4.5556,-4.5564,-4.5572,-4.558,-4.5588,-4.5596,-4.5604,-4.5612,-4.5619,-4.5627


==> figs/betas5chi.dat <==
-3.4333e-20,0.0045775,0.009155,0.013733,0.01831,0.022888,0.027466,0.032045,0.036623,0.041202,0.045782,0.050362,0.054942,0.059523,0.064104,0.068686,0.073269,0.077852,0.082436,0.087021,0.091606,0.096193,0.10078,0.10537,0.10996,0.11455,0.11914,0.12373,0.12833,0.13292,0.13752,0.14211,0.14671,0.15131,0.15591,0.16052,0.16512,0.16973,0.17433,0.17894,0.18355,0.18816,0.19278,0.19739,0.20201,0.20663,0.21125,0.21587,0.2205,0.22513,0.22975,0.23438,0.23902,0.24365,0.24829,0.25293,0.25757,0.26221,0.26686,0.27151,0.27616,0.28081,0.28547,0.29013,0.29479,0.29945,0.30411,0.30878,0.31345,0.31813,0.3228,0.32748,0.33216,0.33684,0.34153,0.34622,0.35091,0.35561,0.36031,0.36501,0.36971,0.37442,0.37913,0.38384,0.38855,0.39327,0.39799,0.40272,0.40744,0.41217,0.41691,0.42164,0.42638,0.43112,0.43587,0.44062,0.44537,0.45012,0.45488,0.45964,0.4644,0.46917,0.47394,0.47871,0.48349,0.48827,0.49305,0.49783,0.50262,0.50741,0.51221,0.517,0.5218,0.5266,0.53141,0.53622,0.54103,0.54584,0.55066,0.55548,0.5603,0.56512,0.56995,0.57478,0.57961,0.58444,0.58928,0.59412,0.59896,0.6038,0.60865,0.6135,0.61834,0.6232,0.62805,0.6329,0.63776,0.64262,0.64747,0.65234,0.6572,0.66206,0.66692,0.67179,0.67665,0.68152,0.68639,0.69125,0.69612,0.70099,0.70586,0.71072,0.71559,0.72046,0.72532,0.73019,0.73505,0.73992,0.74478,0.74964,0.7545,0.75936,0.76421,0.76907,0.77392,0.77877,0.78361,0.78846,0.7933,0.79813,0.80296,0.80779,0.81262,0.81744,0.82225,0.82706,0.83187,0.83667,0.84146,0.84625,0.85103,0.85581,0.86058,0.86534,0.87009,0.87484,0.87958,0.88431,0.88903,0.89374,0.89845,0.90314,0.90782,0.9125,0.91716,0.92182,0.92646,0.93109,0.93571,0.94031,0.94491,0.94949,0.95406,0.95861,0.96316,0.96768,0.9722,0.97669,0.98118,0.98564,0.9901,0.99453,0.99895,1.0034,1.0077,1.0121,1.0165,1.0208,1.0251,1.0294,1.0337,1.0379,1.0422,1.0464,1.0506,1.0548,1.0589,1.063,1.0672,1.0713,1.0753,1.0794,1.0834,1.0874,1.0914,1.0953,1.0993,1.1032,1.1071,1.1109,1.1148,1.1186,1.1224,1.1261,1.1299,1.1336,1.1373,1.141,1.1446,1.1482,1.1518,1.1554,1.1589,1.1624,1.1659,1.1694,1.1728,1.1762,1.1796,1.183,1.1863,1.1896,1.1929,1.1961,1.1994,1.2026,1.2057,1.2089,1.212,1.2151,1.2182,1.2212,1.2242,1.2272,1.2302,1.2331,1.236,1.2389,1.2418,1.2446,1.2475,1.2502,1.253,1.2558,1.2585,1.2612,1.2638,1.2665,1.2691,1.2717,1.2742,1.2768,1.2793,1.2818,1.2843,1.2867,1.2892,1.2916,1.294,1.2963,1.2987,1.301,1.3033,1.3055,1.3078,1.31,1.3122,1.3144,1.3166,1.3187,1.3208,1.3229,1.325,1.3271,1.3291,1.3311,1.3331,1.3351,1.3371,1.339,1.341,1.3429,1.3448,1.3466,1.3485,1.3503,1.3521,1.3539,1.3557,1.3575,1.3592,1.3609,1.3627,1.3644,1.366,1.3677,1.3693,1.371,1.3726,1.3742,1.3758,1.3773,1.3789,1.3804,1.382,1.3835,1.385,1.3864,1.3879,1.3893,1.3908,1.3922,1.3936,1.395,1.3964,1.3978,1.3991,1.4005,1.4018,1.4031,1.4044,1.4057,1.407,1.4082,1.4095,1.4107,1.412,1.4132,1.4144,1.4156,1.4168,1.418,1.4191,1.4203,1.4214,1.4225,1.4237,1.4248,1.4259,1.427,1.428,1.4291,1.4302,1.4312,1.4323,1.4333,1.4343,1.4353,1.4363,1.4373,1.4383,1.4393,1.4402,1.4412,1.4421,1.4431,1.444,1.4449,1.4459,1.4468,1.4477,1.4485,1.4494,1.4503,1.4512,1.452,1.4529,1.4537,1.4546,1.4554,1.4562,1.457,1.4578,1.4586,1.4594,1.4602,1.461,1.4618,1.4625,1.4633,1.464,1.4648,1.4655,1.4662,1.467,1.4677,1.4684,1.4691,1.4698,1.4705,1.4712,1.4719,1.4726,1.4732,1.4739,1.4746,1.4752,1.4759,1.4765,1.4771,1.4778,1.4784,1.479,1.4796,1.4803,1.4809,1.4815,1.4821,1.4827,1.4832,1.4838,1.4844,1.485,1.4855,1.4861,1.4867,1.4872,1.4878,1.4883,1.4889,1.4894,1.4899,1.4905,1.491,1.4915,1.492,1.4925,1.493,1.4935,1.494,1.4945,1.495,1.4955,1.496,1.4965,1.4969,1.4974,1.4979,1.4983,1.4988,1.4993,1.4997,1.5002,1.5006,1.501,1.5015,1.5019,1.5024,1.5028,1.5032,1.5036,1.5041,1.5045,1.5049,1.5053,1.5057,1.5061,1.5065,1.5069,1.5073,1.5077
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,-3.2262,-3.2143,-3.2054,-3.1983,-3.1924,-3.1873,-3.1828,-3.1788,-3.1752,-3.172,-3.1691,-3.1665,-3.164,-3.1618,-3.1598,-3.1579,-3.1562,-3.1547,-3.1532,-3.1519,-3.1507,-3.1496,-3.1485,-3.1476,-3.1468,-3.146,-3.1453,-3.1447,-3.1441,-3.1436,-3.1432,-3.1428,-3.1425,-3.1422,-3.142,-3.1418,-3.1417,-3.1416,-3.1415,-3.1415,-3.1416,-3.1416,-3.1417,-3.1419,-3.1421,-3.1423,-3.1425,-3.1428,-3.1431,-3.1434,-3.1437,-3.1441,-3.1445,-3.145,-3.1454,-3.1459,-3.1464,-3.1469,-3.1475,-3.1481,-3.1486,-3.1493,-3.1499,-3.1505,-3.1512,-3.1519,-3.1526,-3.1533,-3.154,-3.1548,-3.1556,-3.1564,-3.1572,-3.158,-3.1588,-3.1596,-3.1605,-3.1614,-3.1623,-3.1632,-3.1641,-3.165,-3.1659,-3.1669,-3.1678,-3.1688,-3.1698,-3.1708,-3.1718,-3.1728,-3.1738,-3.1749,-3.1759,-3.177,-3.178,-3.1791,-3.1802,-3.1813,-3.1824,-3.1835,-3.1846,-3.1857,-3.1869,-3.188,-3.1892,-3.1903,-3.1915,-3.1927,-3.1938,-3.195,-3.1962,-3.1974,-3.1986,-3.1998,-3.2011,-3.2023,-3.2035,-3.2048,-3.206,-3.2073,-3.2085,-3.2098,-3.2111,-3.2123,-3.2136,-3.2149,-3.2162,-3.2175,-3.2188,-3.2201,-3.2214,-3.2227,-3.224,-3.2254,-3.2267,-3.228,-3.2294,-3.2307,-3.2321,-3.2334,-3.2348,-3.2361,-3.2375,-3.2388,-3.2402,-3.2416,-3.243,-3.2443,-3.2457,-3.2471,-3.2485,-3.2499,-3.2513,-3.2527,-3.2541,-3.2555,-3.2569,-3.2583,-3.2597,-3.2612,-3.2626,-3.264,-3.2654,-3.2669,-3.2683,-3.2697,-3.2712,-3.2726,-3.274,-3.2755,-3.2769,-3.2784,-3.2798,-3.2813,-3.2827,-3.2842,-3.2856,-3.2871,-3.2886,-3.29,-3.2915,-3.293,-3.2944,-3.2959,-3.2974,-3.2988,-3.3003,-3.3018,-3.3033,-3.3047,-3.3062,-3.3077,-3.3092,-3.3107,-3.3122,-3.3136,-3.3151,-3.3166,-3.3181,-3.3196,-3.3211,-3.3226,-3.3241,-3.3256,-3.3271,-3.3286,-3.3301,-3.3316,-3.3331,-3.3346,-3.3361,-3.3376,-3.3391,-3.3406,-3.3421,-3.3436,-3.3451,-3.3466,-3.3481,-3.3496,-3.3511,-3.3526,-3.3541,-3.3557,-3.3572,-3.3587,-3.3602,-3.3617,-3.3632,-3.3647,-3.3662,-3.3677,-3.3692,-3.3708,-3.3723,-3.3738,-3.3753,-3.3768,-3.3783,-3.3798,-3.3813,-3.3829,-3.3844,-3.3859,-3.3874,-3.3889,-3.3904,-3.3919,-3.3934,-3.395,-3.3965,-3.398,-3.3995,-3.401,-3.4025,-3.404,-3.4055,-3.407,-3.4086,-3.4101,-3.4116,-3.4131,-3.4146,-3.4161,-3.4176,-3.4191,-3.4206,-3.4221,-3.4236,-3.4251,-3.4267,-3.4282,-3.4297,-3.4312,-3.4327,-3.4342,-3.4357,-3.4372,-3.4387,-3.4402,-3.4417,-3.4432,-3.4447,-3.4462,-3.4477,-3.4492,-3.4507,-3.4522,-3.4537,-3.4552,-3.4566,-3.4581,-3.4596,-3.4611,-3.4626,-3.4641,-3.4656,-3.4671,-3.4686,-3.4701,-3.4715,-3.473,-3.4745,-3.476,-3.4775,-3.479,-3.4804
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,-3.3118,-3.3295,-3.3442,-3.357,-3.3688,-3.3797,-3.3899,-3.3997,-3.409,-3.418,-3.4267,-3.4351,-3.4433,-3.4512,-3.459,-3.4666,-3.4741,-3.4814,-3.4886,-3.4957,-3.5026,-3.5095,-3.5162,-3.5229,-3.5295,-3.536,-3.5424,-3.5487,-3.555,-3.5612,-3.5674,-3.5735,-3.5795,-3.5855,-3.5914,-3.5973,-3.6031,-3.6089,-3.6146,-3.6203,-3.6259,-3.6315,-3.6371,-3.6426,-3.6481,-3.6535,-3.6589,-3.6643,-3.6697,-3.675,-3.6803,-3.6855,-3.6907,-3.6959,-3.701,-3.7062,-3.7113,-3.7163,-3.7214,-3.7264,-3.7314,-3.7363,-3.7413,-3.7462,-3.7511,-3.7559,-3.7608,-3.7656,-3.7704,-3.7751,-3.7799,-3.7846,-3.7893,-3.794,-3.7987,-3.8033,-3.8079,-3.8125,-3.8171,-3.8216,-3.8262,-3.8307,-3.8352,-3.8396,-3.8441,-3.8485,-3.853,-3.8573,-3.8617,-3.8661,-3.8704,-3.8747,-3.8791,-3.8833,-3.8876,-3.8919,-3.8961,-3.9003,-3.9045,-3.9087,-3.9128,-3.917,-3.9211,-3.9252,-3.9293,-3.9334,-3.9374,-3.9414,-3.9455,-3.9495,-3.9535,-3.9574,-3.9614,-3.9653,-3.9692,-3.9731,-3.977,-3.9809,-3.9847,-3.9886,-3.9924,-3.9962,-4,-4.0037,-4.0075,-4.0112,-4.0149,-4.0186,-4.0223,-4.026,-4.0297,-4.0333,-4.0369,-4.0405,-4.0441,-4.0477,-4.0512,-4.0548,-4.0583,-4.0618,-4.0653,-4.0688,-4.0722,-4.0757,-4.0791,-4.0825,-4.0859,-4.0893,-4.0927,-4.096,-4.0993,-4.1027,-4.106,-4.1092,-4.1125,-4.1158,-4.119,-4.1222,-4.1254,-4.1286,-4.1318,-4.135,-4.1381,-4.1412,-4.1444,-4.1475,-4.1505,-4.1536,-4.1567,-4.1597,-4.1627,-4.1657,-4.1687,-4.1717,-4.1746,-4.1776,-4.1805,-4.1834,-4.1863,-4.1892,-4.1921,-4.195,-4.1978,-4.2006,-4.2034,-4.2062,-4.209,-4.2118,-4.2145,-4.2173,-4.22,-4.2227,-4.2254,-4.2281,-4.2307,-4.2334,-4.236,-4.2387,-4.2413,-4.2439,-4.2464,-4.249,-4.2516,-4.2541,-4.2566,-4.2591,-4.2616,-4.2641,-4.2666,-4.269,-4.2715,-4.2739,-4.2763,-4.2787,-4.2811,-4.2835,-4.2858,-4.2882,-4.2905,-4.2928,-4.2952,-4.2975,-4.2997,-4.302,-4.3043,-4.3065,-4.3087,-4.3109,-4.3132,-4.3153,-4.3175,-4.3197,-4.3218,-4.324,-4.3261,-4.3282,-4.3303,-4.3324,-4.3345,-4.3366,-4.3386,-4.3407,-4.3427,-4.3447,-4.3468,-4.3487,-4.3507,-4.3527,-4.3547,-4.3566,-4.3586,-4.3605,-4.3624,-4.3643,-4.3662,-4.3681,-4.37,-4.3718,-4.3737,-4.3755,-4.3773,-4.3792,-4.381,-4.3828,-4.3845,-4.3863,-4.3881,-4.3898,-4.3916,-4.3933,-4.395,-4.3968,-4.3985,-4.4001,-4.4018,-4.4035,-4.4052,-4.4068,-4.4085,-4.4101,-4.4117,-4.4133,-4.4149,-4.4165,-4.4181,-4.4197,-4.4213,-4.4228,-4.4244,-4.4259,-4.4274,-4.4289,-4.4305,-4.432,-4.4334,-4.4349,-4.4364,-4.4379,-4.4393,-4.4408,-4.4422,-4.4436,-4.4451,-4.4465,-4.4479,-4.4493,-4.4507


==> figs/carico.dat <==
0,0.05,0.1,0.15,0.2,0.25,0.3,0.35,0.4,0.45,0.5,0.55,0.6,0.65,0.7,0.75,0.8,0.85,0.9,0.95,1,1.05,1.1,1.15,1.2,1.25,1.3,1.35,1.4,1.45,1.5,1.55,1.6,1.65,1.7,1.75,1.8,1.85,1.9,1.95,2,2.05,2.1,2.15,2.2,2.25,2.3,2.35,2.4,2.45,2.5,2.55,2.6,2.65,2.7,2.75,2.8,2.85,2.9,2.95,3,3.05,3.1,3.15,3.2,3.25,3.3,3.35,3.4,3.45,3.5,3.55,3.6,3.65,3.7,3.75,3.8,3.85,3.9,3.95,4,4.05,4.1,4.15,4.2,4.25,4.3,4.35,4.4,4.45,4.5,4.55,4.6,4.65,4.7,4.75,4.8,4.85,4.9,4.95,5,5.05,5.1,5.15,5.2,5.25,5.3,5.35,5.4,5.45,5.5,5.55,5.6,5.65,5.7,5.75,5.8,5.85,5.9,5.95,6,6.05,6.1,6.15,6.2,6.25,6.3,6.35,6.4,6.45,6.5,6.55,6.6,6.65,6.7,6.75,6.8,6.85,6.9,6.95,7,7.05,7.1,7.15,7.2,7.25,7.3,7.35,7.4,7.45,7.5,7.55,7.6,7.65,7.7,7.75,7.8,7.85,7.9,7.95,8,8.05,8.1,8.15,8.2,8.25,8.3,8.35,8.4,8.45,8.5,8.55,8.6,8.65,8.7,8.75,8.8,8.85,8.9,8.95,9,9.05,9.1,9.15,9.2,9.25,9.3,9.35,9.4,9.45,9.5,9.55,9.6,9.65,9.7,9.75,9.8,9.85,9.9,9.95,10,10.05,10.1,10.15,10.2,10.25,10.3,10.35,10.4,10.45,10.5,10.55,10.6,10.65,10.7,10.75,10.8,10.85,10.9,10.95,11,11.05,11.1,11.15,11.2,11.25,11.3,11.35,11.4,11.45,11.5,11.55,11.6,11.65,11.7,11.75,11.8,11.85,11.9,11.95,12,12.05,12.1,12.15,12.2,12.25,12.3,12.35,12.4,12.45,12.5,12.55,12.6,12.65,12.7,12.75,12.8,12.85,12.9,12.95,13,13.05,13.1,13.15,13.2,13.25,13.3,13.35,13.4,13.45,13.5,13.55,13.6,13.65,13.7,13.75,13.8,13.85,13.9,13.95,14,14.05,14.1,14.15,14.2,14.25,14.3,14.35,14.4,14.45,14.5,14.55,14.6,14.65,14.7,14.75,14.8,14.85,14.9,14.95,15,15.05,15.1,15.15,15.2,15.25,15.3,15.35,15.4,15.45,15.5,15.55,15.6,15.65,15.7,15.75,15.8,15.85,15.9,15.95,16,16.05,16.1,16.15,16.2,16.25,16.3,16.35,16.4,16.45,16.5,16.55,16.6,16.65,16.7,16.75,16.8,16.85,16.9,16.95,17,17.05,17.1,17.15,17.2,17.25,17.3,17.35,17.4,17.45,17.5,17.55,17.6,17.65,17.7,17.75,17.8,17.85,17.9,17.95,18,18.05,18.1,18.15,18.2,18.25,18.3,18.35,18.4,18.45,18.5,18.55,18.6,18.65,18.7,18.75,18.8,18.85,18.9,18.95,19,19.05,19.1,19.15,19.2,19.25,19.3,19.35,19.4,19.45,19.5,19.55,19.6,19.65,19.7,19.75,19.8,19.85,19.9,19.95,20,20.05,20.1,20.15,20.2,20.25,20.3,20.35,20.4,20.45,20.5,20.55,20.6,20.65,20.7,20.75,20.8,20.85,20.9,20.95,21,21.05,21.1,21.15,21.2,21.25,21.3,21.35,21.4,21.45,21.5,21.55,21.6,21.65,21.7,21.75,21.8,21.85,21.9,21.95,22,22.05,22.1,22.15,22.2,22.25,22.3,22.35,22.4,22.45,22.5,22.55,22.6,22.65,22.7,22.75,22.8,22.85,22.9,22.95,23,23.05,23.1,23.15,23.2,23.25,23.3,23.35,23.4,23.45,23.5,23.55,23.6,23.65,23.7,23.75,23.8,23.85,23.9,23.95,24,24.05,24.1,24.15,24.2,24.25,24.3,24.35,24.4,24.45,24.5,24.55,24.6,24.65,24.7,24.75,24.8,24.85,24.9,24.95,25


==> figs/carico_critico.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'carico_critico.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{531bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82297552)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{carico_critico.pdf}}%
    \put(0.52210272,0.03539679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.03766627,0.36739894){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\alpha$}}}}%
  \end{picture}%
\endgroup%


==> figs/dati_danas.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dati_danas.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{276.39536219bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5874621)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dati_danas.pdf}}%
    \put(0.0104583,0.30997907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{0.0}}}}%
    \put(0.0104583,0.43478821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{0.5}}}}%
    \put(0.0104583,0.55959767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{1.0}}}}%
    \put(0,0.18516997){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{-0.5}}}}%
    \put(0,0.06036048){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{-1.0}}}}%
    \put(0.04056042,0.00602057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{-2}}}}%
    \put(0.25706152,0.00602057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{-1}}}}%
    \put(0.47356259,0.00602057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{0}}}}%
    \put(0.69006371,0.00602057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{1}}}}%
    \put(0.90656478,0.00602057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\tiny{2}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{dati_danas.pdf}}%
    \put(0.68908289,0.25574127){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_\parallel/\mu = 0.096$}}}%
    \put(0.68908289,0.19829266){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_\parallel/\mu = 0.192$}}}%
    \put(0.68908289,0.14084406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_\perp/\mu = 0.096$}}}%
    \put(0.68908289,0.08339546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_\perp/\mu = 0.192$}}}%
    \put(0.66157818,0.35353084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.61609474\unitlength}\raggedright \end{minipage}}}%
  \end{picture}%
\endgroup%


==> figs/h_vs_beta_fi_pi_2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'h_vs_beta_fi_pi_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{481.38248954bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60477913)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{h_vs_beta_fi_pi_2.pdf}}%
    \put(0.67989189,0.36581629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf A}}}}%
    \put(0.56501831,0.36581629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf B}}}}%
    \put(0.15714194,0.36581629){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf C}}}}%
    \put(0.06214131,0.00221225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0$}}}%
    \put(0.69704768,0.00259263){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0.95771172,0.03964351){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta$}}}%
    \put(0.08236981,0.57628473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h$}}}%
    \put(-0.00103461,0.08675432){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2\sqrt{2}}$}}}%
    \put(-0.00103461,0.21375223){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{3\pi}{2\sqrt{2}}$}}}%
    \put(-0.00103461,0.3421349){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{5\pi}{2\sqrt{2}}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{h_vs_beta_fi_pi_2.pdf}}%
  \end{picture}%
\endgroup%


==> figs/roots_chi0.1.dat <==
0,0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1,1.1,1.2,1.3,1.4,1.5,1.6,1.7,1.8,1.9,2,2.1,2.2,2.3,2.4,2.5,2.6,2.7,2.8,2.9,3,3.1,3.2,3.3,3.4,3.5,3.6,3.7,3.8,3.9,4,4.1,4.2,4.3,4.4,4.5,4.6,4.7,4.8,4.9,5,5.1,5.2,5.3,5.4,5.5,5.6,5.7,5.8,5.9,6,6.1,6.2,6.3,6.4,6.5,6.6,6.7,6.8,6.9,7,7.1,7.2,7.3,7.4,7.5,7.6,7.7,7.8,7.9,8,8.1,8.2,8.3,8.4,8.5,8.6,8.7,8.8,8.9,9,9.1,9.2,9.3,9.4,9.5,9.6,9.7,9.8,9.9,10,10.1,10.2,10.3,10.4,10.5,10.6,10.7,10.8,10.9,11,11.1,11.2,11.3,11.4,11.5,11.6,11.7,11.8,11.9,12,12.1,12.2,12.3,12.4,12.5,12.6,12.7,12.8,12.9,13,13.1,13.2,13.3,13.4,13.5,13.6,13.7,13.8,13.9,14,14.1,14.2,14.3,14.4,14.5,14.6,14.7,14.8,14.9,15,15.1,15.2,15.3,15.4,15.5,15.6,15.7,15.8,15.9,16,16.1,16.2,16.3,16.4,16.5,16.6,16.7,16.8,16.9,17,17.1,17.2,17.3,17.4,17.5,17.6,17.7,17.8,17.9,18,18.1,18.2,18.3,18.4,18.5,18.6,18.7,18.8,18.9,19,19.1,19.2,19.3,19.4,19.5,19.6,19.7,19.8,19.9,20
0,0.09378,0.18728,0.28023,0.37236,0.46345,0.55327,0.64165,0.72843,0.81348,0.89672,0.97806,1.0575,1.1349,1.2105,1.284,1.3557,1.4255,1.4935,1.5597,1.6242,1.687,1.7483,1.808,1.8662,1.9231,1.9786,2.0328,2.0857,2.1375,2.1882,2.2378,2.2863,2.3339,2.3805,2.4262,2.471,2.515,2.5583,2.6007,2.6425,2.6835,2.7239,2.7636,2.8027,2.8412,2.8791,2.9165,2.9533,2.9897,3.0255,3.0608,3.0958,3.1302,3.1642,3.1979,3.2311,3.2639,3.2963,3.3284,3.3602,3.3916,3.4226,3.4534,3.4838,3.5139,3.5437,3.5733,3.6026,3.6316,3.6603,3.6888,3.717,3.745,3.7727,3.8002,3.8275,3.8546,3.8815,3.9081,3.9346,3.9608,3.9868,4.0127,4.0384,4.0639,4.0892,4.1143,4.1393,4.1641,4.1887,4.2132,4.2375,4.2616,4.2856,4.3095,4.3332,4.3568,4.3802,4.4035,4.4267,4.4497,4.4726,4.4954,4.518,4.5405,4.5629,4.5852,4.6074,4.6294,4.6513,4.6731,4.6949,4.7165,4.738,4.7593,4.7806,4.8018,4.8229,4.8439,4.8648,4.8856,4.9063,4.9269,4.9474,4.9678,4.9881,5.0084,5.0285,5.0486,5.0686,5.0885,5.1083,5.1281,5.1477,5.1673,5.1868,5.2062,5.2256,5.2449,5.2641,5.2832,5.3022,5.3212,5.3401,5.359,5.3778,5.3965,5.4151,5.4337,5.4522,5.4706,5.489,5.5073,5.5255,5.5437,5.5619,5.5799,5.5979,5.6159,5.6337,5.6516,5.6693,5.687,5.7047,5.7223,5.7398,5.7573,5.7747,5.7921,5.8094,5.8267,5.8439,5.8611,5.8782,5.8952,5.9122,5.9292,5.9461,5.963,5.9798,5.9965,6.0133,6.0299,6.0466,6.0631,6.0797,6.0961,6.1126,6.129,6.1453,6.1616,6.1779,6.1941,6.2102,6.2264,6.2425,6.2585,6.2745,6.2905,6.3064
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,-2.3983,-2.206,-2.0626,-1.9418,-1.8349,-1.7375,-1.647,-1.562,-1.4815,-1.4045,-1.3306,-1.2592,-1.1902,-1.1231,-1.0577,-0.99394,-0.93156,-0.87044,-0.81046,-0.75154,-0.69358,-0.6365,-0.58025,-0.52475,-0.46996,-0.41583,-0.36232,-0.30939,-0.25701,-0.20515,-0.15377,-0.10286,-0.05238,-0.0023239,0.047333,0.096609,0.14552,0.19408,0.2423,0.2902,0.33779,0.38507,0.43206,0.47877,0.5252,0.57137,0.61727,0.66293,0.70833,0.7535,0.79843,0.84313,0.8876,0.93185,0.97588,1.0197,1.0633,1.1067,1.1499,1.1929,1.2357,1.2783,1.3207,1.3629,1.4049,1.4467,1.4884,1.5298,1.5711,1.6122,1.6531,1.6938,1.7344,1.7748,1.8149,1.855,1.8948,1.9345,1.974,2.0133,2.0524,2.0914,2.1302,2.1689,2.2074,2.2457,2.2838,2.3218,2.3596,2.3972,2.4347,2.472,2.5091,2.5461,2.5829,2.6196,2.6561
NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,-3.0749,-3.2509,-3.3778,-3.4819,-3.5719,-3.6523,-3.7256,-3.7931,-3.8562,-3.9154,-3.9715,-4.0248,-4.0757,-4.1245,-4.1713,-4.2165,-4.2602,-4.3025,-4.3435,-4.3833,-4.4221,-4.4598,-4.4966,-4.5326,-4.5677,-4.6021,-4.6358,-4.6688,-4.7012,-4.733,-4.7642,-4.7949,-4.8251,-4.8547,-4.884,-4.9127,-4.9411,-4.9691,-4.9966,-5.0238,-5.0507,-5.0772,-5.1033,-5.1292,-5.1547,-5.18,-5.205,-5.2297,-5.2541,-5.2783,-5.3023,-5.326,-5.3495,-5.3727,-5.3957,-5.4186,-5.4412,-5.4636,-5.4859,-5.5079,-5.5298,-5.5515,-5.573,-5.5944,-5.6156,-5.6366,-5.6575,-5.6782,-5.6988,-5.7192,-5.7395,-5.7597,-5.7797,-5.7997,-5.8194,-5.8391,-5.8586,-5.878,-5.8973,-5.9165,-5.9356,-5.9546,-5.9735,-5.9922,-6.0109,-6.0294,-6.0479,-6.0663,-6.0845,-6.1027,-6.1208,-6.1388,-6.1567,-6.1745,-6.1923,-6.2099,-6.2275


==> figs/shapecase1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'shapecase1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{548.87402344bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80191621)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{shapecase1.pdf}}%
  \end{picture}%
\endgroup%


==> figs/soluzione_chi01.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'soluzione_chi01.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{700.3436856bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32556566)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{soluzione_chi01.pdf}}%
    \put(0.44799366,0.00998252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\kappa(0)$}}}%
    \put(0.7638883,0.30865056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\kappa$}}}%
    \put(0.96931806,0.15717015){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vartheta$}}}%
    \put(0.21501407,0.30537907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\widehat{P}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{soluzione_chi01.pdf}}%
    \put(0.43859492,0.27099188){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf A}}}}%
    \put(0.25741238,0.27157834){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf B}}}}%
    \put(0.00745496,0.27157834){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf C}}}}%
    \put(0.76426012,0.2590586){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf A}}}}%
    \put(0.76448274,0.18847856){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf B}}}}%
    \put(0.76253308,0.08378216){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf C}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{soluzione_chi01.pdf}}%
    \put(0.00456918,0.03141313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (a)}}}}%
    \put(0.52204297,0.03141313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{\bf (b)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{soluzione_chi01.pdf}}%
    \put(0.0334701,0.29419465){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\boxed{\widehat{\chi}=0.1}$}}}%
  \end{picture}%
\endgroup%


==> figs/stream_plot2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'stream_plot2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{358.6225783bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6193761)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{stream_plot2.pdf}}%
    \put(0.51587908,0.59501031){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\kappa$}}}%
    \put(0.95842783,0.28044222){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\vartheta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{stream_plot2.pdf}}%
    \put(0.77047965,0.27242816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\frac{\pi}{2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{stream_plot2.pdf}}%
    \put(0.18934384,0.27242816){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-\frac{\pi}{2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{stream_plot2.pdf}}%
    \put(0.72277788,0.51161274){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m=1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{stream_plot2.pdf}}%
    \put(0.25737449,0.12585505){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m=2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{stream_plot2.pdf}}%
    \put(0.2845725,0.39399079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m=3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{stream_plot2.pdf}}%
  \end{picture}%
\endgroup%


==> figs/y1P.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'y1P.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{406bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81773399)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{y1P.pdf}}%
    \put(0.15141626,0.07774165){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{y1P.pdf}}%
    \put(0.306367,0.07774165){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{y1P.pdf}}%
    \put(0.46131773,0.07774165){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{y1P.pdf}}%
    \put(0.61626847,0.07774165){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{y1P.pdf}}%
    \put(0.77121921,0.07774165){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{y1P.pdf}}%
    \put(0.92616995,0.07774165){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{y1P.pdf}}%
    \put(0.06650246,0.1417318){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.00}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{y1P.pdf}}%
    \put(0.06650246,0.23232184){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.01}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{y1P.pdf}}%
    \put(0.06650246,0.32291187){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.02}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{y1P.pdf}}%
    \put(0.06650246,0.41350192){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.03}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{y1P.pdf}}%
    \put(0.06650246,0.50409195){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.04}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{y1P.pdf}}%
    \put(0.06650246,0.594682){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.05}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{y1P.pdf}}%
    \put(0.06650246,0.68527202){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.06}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{y1P.pdf}}%
    \put(0.06650246,0.77586207){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.07}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{y1P.pdf}}%
    \put(0.5298663,0.05219579){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(0.04880426,0.39816904){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y(s=1,P)$}}}}%
  \end{picture}%
\endgroup%


==> figs/y1Pxi.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'y1Pxi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{508bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80708661)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{y1Pxi.pdf}}%
    \put(0.06663788,0.02124679){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{y1Pxi.pdf}}%
    \put(0.24336935,0.02124679){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{y1Pxi.pdf}}%
    \put(0.42010083,0.02124679){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{y1Pxi.pdf}}%
    \put(0.59683232,0.02124679){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{y1Pxi.pdf}}%
    \put(0.7735638,0.02124679){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{y1Pxi.pdf}}%
    \put(0.95029528,0.02124679){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{1.0}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{y1Pxi.pdf}}%
    \put(0.00738189,0.08710128){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.00}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{y1Pxi.pdf}}%
    \put(0.00738189,0.1969285){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.05}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{y1Pxi.pdf}}%
    \put(0.00738189,0.30675571){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.10}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{y1Pxi.pdf}}%
    \put(0.00738189,0.41658293){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.15}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{y1Pxi.pdf}}%
    \put(0.00738189,0.52641016){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.20}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{y1Pxi.pdf}}%
    \put(0.00738189,0.63623738){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.25}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{y1Pxi.pdf}}%
    \put(0.00738189,0.74606461){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lb]{\smash{0.30}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{y1Pxi.pdf}}%
    \put(0.50575076,0.00881098){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P$}}}%
    \put(-0.02086697,0.36654594){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y(s=1,P)$}}}}%
  \end{picture}%
\endgroup%


==> figs/yat1.dat <==
0,0,0,0,0,0,0,0
0.030834,0.012568,0.0079623,0.005853,0.0038483,0.0020946,0.0014466,0.0011073
0.061504,0.025133,0.015924,0.011706,0.0076965,0.0041892,0.0028932,0.0022147
0.091849,0.037689,0.023885,0.017559,0.011545,0.0062837,0.0043398,0.0033221
0.12172,0.050235,0.031844,0.023411,0.015393,0.0083784,0.0057864,0.0044295
0.15098,0.062765,0.039801,0.029262,0.019241,0.010473,0.007233,0.0055368
0.17952,0.075277,0.047755,0.035113,0.023089,0.012568,0.0086796,0.0066442
0.20722,0.087766,0.055706,0.040963,0.026937,0.014662,0.010126,0.0077515
0.23402,0.10023,0.063653,0.046811,0.030784,0.016757,0.011573,0.0088589
0.25984,0.11266,0.071596,0.052659,0.034631,0.018851,0.013019,0.0099663
0.28465,0.12506,0.079534,0.058506,0.038478,0.020946,0.014466,0.011074
0.30842,0.13742,0.087467,0.064351,0.042325,0.02304,0.015913,0.012181
0.33114,0.14974,0.095393,0.070194,0.046172,0.025134,0.017359,0.013288
0.35282,0.16201,0.10331,0.076036,0.050018,0.027229,0.018806,0.014396
0.37346,0.17424,0.11123,0.081875,0.053865,0.029323,0.020252,0.015503
0.3931,0.18641,0.11913,0.087712,0.05771,0.031417,0.021699,0.01661
0.41176,0.19852,0.12703,0.093547,0.061556,0.033512,0.023145,0.017718
0.42947,0.21057,0.13491,0.09938,0.065401,0.035606,0.024592,0.018825
0.44627,0.22255,0.14279,0.10521,0.069245,0.0377,0.026038,0.019932
0.4622,0.23446,0.15066,0.11104,0.073089,0.039794,0.027485,0.02104
0.47732,0.2463,0.15852,0.11686,0.076932,0.041889,0.028931,0.022147
0.49164,0.25807,0.16636,0.12268,0.080775,0.043983,0.030378,0.023254
0.50523,0.26975,0.1742,0.1285,0.084617,0.046077,0.031824,0.024362
0.51812,0.28134,0.18202,0.13431,0.088458,0.048171,0.033271,0.025469
0.53035,0.29284,0.18982,0.14013,0.092299,0.050265,0.034717,0.026576
0.54195,0.30425,0.19762,0.14593,0.096139,0.052359,0.036163,0.027684
0.55297,0.31555,0.2054,0.15174,0.099979,0.054453,0.03761,0.028791
0.56344,0.32676,0.21316,0.15754,0.10382,0.056547,0.039056,0.029898
0.57339,0.33786,0.22091,0.16333,0.10766,0.058641,0.040503,0.031005
0.58286,0.34884,0.22864,0.16912,0.11149,0.060734,0.041949,0.032113
0.59187,0.35971,0.23635,0.17491,0.11533,0.062828,0.043396,0.03322
0.60045,0.37046,0.24405,0.18069,0.11916,0.064921,0.044842,0.034327
0.60862,0.38108,0.25172,0.18646,0.123,0.067015,0.046288,0.035434
0.61642,0.39158,0.25938,0.19223,0.12683,0.069108,0.047735,0.036542
0.62386,0.40195,0.26702,0.198,0.13067,0.071201,0.049181,0.037649
0.63097,0.41218,0.27463,0.20376,0.1345,0.073294,0.050627,0.038756
0.63776,0.42227,0.28222,0.20951,0.13833,0.075387,0.052074,0.039863
0.64425,0.43221,0.2898,0.21526,0.14216,0.07748,0.05352,0.040971
0.65047,0.44201,0.29734,0.221,0.14599,0.079573,0.054966,0.042078
0.65642,0.45167,0.30486,0.22674,0.14982,0.081665,0.056412,0.043185
0.66212,0.46116,0.31236,0.23247,0.15364,0.083758,0.057858,0.044292
0.66759,0.47051,0.31983,0.23819,0.15747,0.08585,0.059305,0.0454
0.67284,0.47969,0.32728,0.24391,0.16129,0.087943,0.060751,0.046507
0.67788,0.48872,0.33469,0.24961,0.16512,0.090035,0.062197,0.047614
0.68273,0.49758,0.34208,0.25531,0.16894,0.092127,0.063643,0.048721
0.68738,0.50627,0.34943,0.26101,0.17276,0.09422,0.065089,0.049829
0.69187,0.5148,0.35676,0.26669,0.17658,0.096312,0.066535,0.050936
0.69618,0.52317,0.36405,0.27237,0.1804,0.098404,0.067981,0.052043
0.70034,0.53136,0.37131,0.27804,0.18421,0.1005,0.069427,0.05315
0.70434,0.53938,0.37854,0.2837,0.18803,0.10259,0.070872,0.054257
0.70821,0.54723,0.38573,0.28935,0.19184,0.10468,0.072318,0.055364
0.71194,0.55491,0.39288,0.295,0.19565,0.10677,0.073764,0.056471
0.71554,0.56241,0.4,0.30063,0.19947,0.10886,0.07521,0.057578
0.71902,0.56975,0.40708,0.30625,0.20328,0.11095,0.076656,0.058685
0.72238,0.57692,0.41411,0.31187,0.20708,0.11304,0.078101,0.059793
0.72563,0.58391,0.42111,0.31747,0.21089,0.11513,0.079547,0.0609
0.72878,0.59074,0.42807,0.32306,0.21469,0.11723,0.080993,0.062007
0.73183,0.59739,0.43498,0.32865,0.2185,0.11932,0.082438,0.063114
0.73478,0.60389,0.44185,0.33422,0.2223,0.12141,0.083884,0.064221
0.73765,0.61021,0.44867,0.33978,0.2261,0.1235,0.08533,0.065328
0.74042,0.61638,0.45545,0.34532,0.2299,0.12559,0.086775,0.066435
0.74311,0.62238,0.46217,0.35086,0.2337,0.12768,0.088221,0.067542
0.74573,0.62823,0.46885,0.35639,0.23749,0.12977,0.089666,0.068648
0.74826,0.63392,0.47548,0.3619,0.24128,0.13186,0.091111,0.069755
0.75073,0.63945,0.48206,0.36739,0.24507,0.13395,0.092557,0.070862
0.75312,0.64484,0.48858,0.37288,0.24886,0.13604,0.094002,0.071969
0.75545,0.65008,0.49504,0.37835,0.25265,0.13812,0.095448,0.073076
0.75772,0.65518,0.50146,0.38381,0.25643,0.14021,0.096893,0.074183
0.75992,0.66014,0.50781,0.38925,0.26022,0.1423,0.098338,0.07529
0.76207,0.66495,0.51411,0.39468,0.264,0.14439,0.099783,0.076397
0.76415,0.66964,0.52034,0.40009,0.26777,0.14648,0.10123,0.077504
0.76619,0.67419,0.52652,0.40549,0.27155,0.14857,0.10267,0.07861
0.76817,0.67862,0.53263,0.41087,0.27532,0.15066,0.10412,0.079717
0.77011,0.68292,0.53868,0.41624,0.2791,0.15274,0.10556,0.080824
0.77199,0.6871,0.54466,0.42159,0.28286,0.15483,0.10701,0.081931
0.77383,0.69116,0.55058,0.42692,0.28663,0.15692,0.10845,0.083038
0.77563,0.69511,0.55643,0.43223,0.2904,0.15901,0.1099,0.084144
0.77738,0.69895,0.56221,0.43753,0.29416,0.16109,0.11134,0.085251
0.7791,0.70268,0.56792,0.44281,0.29792,0.16318,0.11279,0.086358
0.78077,0.7063,0.57356,0.44807,0.30167,0.16527,0.11423,0.087464
0.7824,0.70983,0.57913,0.45331,0.30543,0.16736,0.11568,0.088571
0.784,0.71326,0.58463,0.45853,0.30918,0.16944,0.11712,0.089678
0.78556,0.71659,0.59005,0.46372,0.31293,0.17153,0.11857,0.090784
0.78709,0.71983,0.5954,0.4689,0.31667,0.17361,0.12001,0.091891
0.78858,0.72299,0.60067,0.47406,0.32041,0.1757,0.12146,0.092998
0.79005,0.72605,0.60586,0.47919,0.32415,0.17779,0.1229,0.094104
0.79148,0.72904,0.61098,0.48431,0.32789,0.17987,0.12434,0.095211
0.79288,0.73194,0.61602,0.4894,0.33162,0.18196,0.12579,0.096317
0.79426,0.73477,0.62098,0.49446,0.33535,0.18404,0.12723,0.097424
0.7956,0.73752,0.62587,0.4995,0.33908,0.18613,0.12868,0.09853
0.79692,0.74019,0.63067,0.50452,0.34281,0.18821,0.13012,0.099637
0.79821,0.7428,0.63539,0.50951,0.34653,0.19029,0.13157,0.10074
0.79948,0.74534,0.64003,0.51448,0.35024,0.19238,0.13301,0.10185
0.80072,0.74782,0.6446,0.51942,0.35396,0.19446,0.13445,0.10296
0.80194,0.75023,0.64908,0.52433,0.35767,0.19655,0.1359,0.10406
0.80314,0.75258,0.65348,0.52921,0.36138,0.19863,0.13734,0.10517
0.80431,0.75487,0.6578,0.53407,0.36508,0.20071,0.13879,0.10628
0.80546,0.75711,0.66204,0.53889,0.36878,0.2028,0.14023,0.10738
0.80659,0.75929,0.6662,0.54369,0.37248,0.20488,0.14167,0.10849
0.8077,0.76141,0.67028,0.54846,0.37617,0.20696,0.14312,0.10959
0.80879,0.76349,0.67428,0.55319,0.37986,0.20904,0.14456,0.1107
0.80987,0.76551,0.67821,0.5579,0.38354,0.21113,0.146,0.11181
0.81092,0.76749,0.68205,0.56257,0.38722,0.21321,0.14745,0.11291
0.81195,0.76942,0.68582,0.5672,0.3909,0.21529,0.14889,0.11402
0.81297,0.7713,0.68951,0.57181,0.39457,0.21737,0.15033,0.11513
0.81397,0.77314,0.69312,0.57638,0.39824,0.21945,0.15178,0.11623
0.81495,0.77494,0.69666,0.58091,0.40191,0.22153,0.15322,0.11734
0.81592,0.7767,0.70012,0.58541,0.40557,0.22361,0.15466,0.11844
0.81687,0.77842,0.70351,0.58987,0.40922,0.22569,0.15611,0.11955
0.81781,0.7801,0.70683,0.59429,0.41287,0.22777,0.15755,0.12066
0.81873,0.78175,0.71007,0.59868,0.41652,0.22985,0.15899,0.12176
0.81964,0.78335,0.71325,0.60303,0.42016,0.23193,0.16044,0.12287
0.82053,0.78493,0.71635,0.60733,0.4238,0.23401,0.16188,0.12397
0.82141,0.78647,0.71939,0.6116,0.42743,0.23609,0.16332,0.12508
0.82227,0.78798,0.72236,0.61583,0.43106,0.23816,0.16476,0.12619
0.82312,0.78945,0.72526,0.62001,0.43468,0.24024,0.16621,0.12729
0.82396,0.7909,0.7281,0.62416,0.4383,0.24232,0.16765,0.1284
0.82479,0.79232,0.73088,0.62825,0.44191,0.2444,0.16909,0.1295
0.8256,0.7937,0.73359,0.63231,0.44552,0.24647,0.17053,0.13061
0.82641,0.79507,0.73625,0.63632,0.44912,0.24855,0.17198,0.13171
0.8272,0.7964,0.73884,0.64029,0.45271,0.25063,0.17342,0.13282
0.82798,0.79771,0.74138,0.64421,0.4563,0.2527,0.17486,0.13393
0.82875,0.79899,0.74386,0.64809,0.45989,0.25478,0.1763,0.13503
0.8295,0.80025,0.74629,0.65192,0.46347,0.25685,0.17774,0.13614
0.83025,0.80148,0.74866,0.6557,0.46704,0.25893,0.17919,0.13724
0.83099,0.80269,0.75097,0.65944,0.4706,0.261,0.18063,0.13835
0.83172,0.80388,0.75324,0.66312,0.47416,0.26308,0.18207,0.13945
0.83243,0.80505,0.75546,0.66676,0.47772,0.26515,0.18351,0.14056
0.83314,0.80619,0.75762,0.67035,0.48127,0.26722,0.18495,0.14167
0.83384,0.80731,0.75974,0.6739,0.48481,0.2693,0.18639,0.14277
0.83453,0.80842,0.76181,0.67739,0.48834,0.27137,0.18784,0.14388
0.83521,0.8095,0.76384,0.68083,0.49187,0.27344,0.18928,0.14498
0.83588,0.81057,0.76582,0.68422,0.49539,0.27551,0.19072,0.14609
0.83654,0.81162,0.76776,0.68757,0.4989,0.27758,0.19216,0.14719
0.8372,0.81265,0.76966,0.69086,0.50241,0.27965,0.1936,0.1483
0.83784,0.81366,0.77152,0.6941,0.50591,0.28173,0.19504,0.1494
0.83848,0.81466,0.77334,0.6973,0.5094,0.2838,0.19648,0.15051
0.83911,0.81564,0.77511,0.70044,0.51288,0.28587,0.19792,0.15161
0.83974,0.8166,0.77686,0.70353,0.51636,0.28793,0.19937,0.15272
0.84035,0.81755,0.77856,0.70657,0.51983,0.29,0.20081,0.15382
0.84096,0.81848,0.78023,0.70956,0.52329,0.29207,0.20225,0.15493
0.84156,0.8194,0.78186,0.7125,0.52674,0.29414,0.20369,0.15604
0.84215,0.8203,0.78346,0.7154,0.53018,0.29621,0.20513,0.15714
0.84274,0.82119,0.78503,0.71824,0.53362,0.29828,0.20657,0.15825
0.84332,0.82206,0.78657,0.72103,0.53705,0.30034,0.20801,0.15935
0.84389,0.82293,0.78807,0.72377,0.54046,0.30241,0.20945,0.16046
0.84446,0.82377,0.78955,0.72647,0.54387,0.30448,0.21089,0.16156
0.84502,0.82461,0.791,0.72912,0.54727,0.30654,0.21233,0.16267
0.84557,0.82543,0.79241,0.73171,0.55066,0.30861,0.21377,0.16377
0.84612,0.82625,0.7938,0.73427,0.55404,0.31067,0.21521,0.16488
0.84666,0.82705,0.79517,0.73677,0.55741,0.31274,0.21665,0.16598
0.8472,0.82783,0.7965,0.73923,0.56077,0.3148,0.21809,0.16709
0.84773,0.82861,0.79781,0.74164,0.56412,0.31686,0.21953,0.16819
0.84825,0.82938,0.7991,0.74401,0.56746,0.31893,0.22097,0.16929
0.84877,0.83013,0.80036,0.74633,0.57079,0.32099,0.22241,0.1704
0.84928,0.83088,0.8016,0.74861,0.5741,0.32305,0.22385,0.1715
0.84979,0.83161,0.80282,0.75084,0.57741,0.32511,0.22529,0.17261
0.85029,0.83233,0.80401,0.75304,0.58071,0.32717,0.22672,0.17371
0.85079,0.83305,0.80518,0.75518,0.58399,0.32923,0.22816,0.17482
0.85128,0.83375,0.80634,0.75729,0.58726,0.33129,0.2296,0.17592
0.85176,0.83445,0.80747,0.75936,0.59052,0.33335,0.23104,0.17703
0.85225,0.83514,0.80858,0.76139,0.59377,0.33541,0.23248,0.17813
0.85272,0.83581,0.80967,0.76338,0.59701,0.33747,0.23392,0.17924
0.85319,0.83648,0.81074,0.76533,0.60023,0.33953,0.23536,0.18034
0.85366,0.83714,0.8118,0.76724,0.60344,0.34158,0.23679,0.18144
0.85412,0.83779,0.81283,0.76911,0.60663,0.34364,0.23823,0.18255
0.85458,0.83844,0.81385,0.77095,0.60982,0.3457,0.23967,0.18365
0.85504,0.83907,0.81485,0.77275,0.61298,0.34775,0.24111,0.18476
0.85548,0.8397,0.81584,0.77452,0.61614,0.34981,0.24255,0.18586
0.85593,0.84032,0.81681,0.77625,0.61928,0.35186,0.24398,0.18697
0.85637,0.84093,0.81776,0.77795,0.6224,0.35392,0.24542,0.18807
0.85681,0.84154,0.8187,0.77962,0.62551,0.35597,0.24686,0.18917
0.85724,0.84214,0.81962,0.78125,0.62861,0.35803,0.2483,0.19028
0.85767,0.84273,0.82053,0.78285,0.63169,0.36008,0.24973,0.19138
0.85809,0.84331,0.82143,0.78442,0.63475,0.36213,0.25117,0.19249
0.85851,0.84389,0.82231,0.78597,0.6378,0.36418,0.25261,0.19359
0.85893,0.84446,0.82318,0.78748,0.64083,0.36623,0.25405,0.19469
0.85934,0.84502,0.82403,0.78896,0.64385,0.36828,0.25548,0.1958
0.85975,0.84558,0.82487,0.79042,0.64684,0.37033,0.25692,0.1969
0.86015,0.84613,0.8257,0.79185,0.64982,0.37238,0.25836,0.19801
0.86055,0.84667,0.82652,0.79325,0.65279,0.37443,0.25979,0.19911
0.86095,0.84721,0.82732,0.79463,0.65573,0.37648,0.26123,0.20021
0.86135,0.84774,0.82811,0.79598,0.65866,0.37852,0.26266,0.20132
0.86174,0.84827,0.82889,0.7973,0.66156,0.38057,0.2641,0.20242
0.86213,0.84879,0.82966,0.7986,0.66445,0.38262,0.26554,0.20352
0.86251,0.84931,0.83042,0.79988,0.66732,0.38466,0.26697,0.20463
0.86289,0.84982,0.83117,0.80114,0.67017,0.38671,0.26841,0.20573
0.86327,0.85032,0.83191,0.80237,0.673,0.38875,0.26984,0.20683
0.86364,0.85082,0.83264,0.80358,0.6758,0.39079,0.27128,0.20794
0.86401,0.85131,0.83335,0.80477,0.67859,0.39284,0.27271,0.20904
0.86438,0.8518,0.83406,0.80593,0.68136,0.39488,0.27415,0.21014
0.86475,0.85229,0.83476,0.80708,0.6841,0.39692,0.27558,0.21125
0.86511,0.85277,0.83545,0.80821,0.68682,0.39896,0.27702,0.21235
0.86547,0.85324,0.83613,0.80932,0.68953,0.401,0.27845,0.21345
0.86582,0.85371,0.8368,0.81041,0.6922,0.40304,0.27989,0.21456
0.86618,0.85417,0.83747,0.81148,0.69486,0.40508,0.28132,0.21566
0.86653,0.85463,0.83812,0.81253,0.69749,0.40712,0.28276,0.21676
0.86687,0.85509,0.83877,0.81356,0.7001,0.40915,0.28419,0.21787
0.86722,0.85554,0.8394,0.81458,0.70269,0.41119,0.28563,0.21897
0.86756,0.85599,0.84003,0.81558,0.70525,0.41323,0.28706,0.22007
0.8679,0.85643,0.84065,0.81657,0.70778,0.41526,0.28849,0.22118

